GenoTEX: An LLM Agent Benchmark for Automated Gene Expression Data Analysis

Recent advancements in machine learning have significantly improved the identification of disease-associated genes from gene expression datasets. However, these processes often require extensive expertise and manual effort, limiting their scalability. Large Language Model (LLM)-based agents have shown promise in automating these tasks due to their increasing problem-solving abilities. To support the evaluation and development of such methods, we introduce GenoTEX, a benchmark dataset for the automated analysis of gene expression data. GenoTEX provides analysis code and results for solving a wide range of gene-trait association problems, encompassing dataset selection, preprocessing, and statistical analysis, in a pipeline that follows computational genomics standards. The benchmark includes expert-curated annotations from bioinformaticians to ensure accuracy and reliability. To provide baselines for these tasks, we present GenoAgent, a team of LLM-based agents that adopt a multi-step programming workflow with flexible self-correction, to collaboratively analyze gene expression datasets. Our experiments demonstrate the potential of LLM-based methods in analyzing genomic data, while error analysis highlights the challenges and areas for future improvement. We propose GenoTEX as a promising resource for benchmarking and enhancing automated methods for gene expression data analysis. The benchmark is available at https://github.com/Liu-Hy/GenoTEX.

==> secs/caseStudy_supp.txt <==
Pancreatic-Cancer Vitamin-D-Levels
alpha for Lasso: 0.0003
alpha for Lasso: 0.0003
alpha for Lasso: 0.0003
alpha for Lasso: 0.0003
alpha for Lasso: 0.0003
The cross-validation accuracy is 80.00% ± 24.49%
alpha for Lasso: 0.0003
Effect of the condition on the target variable:
Variable: Vitamin D Levels
Coefficient: 0.0000
Found 32 genes with non-zero coefficients associated with the trait 'Pancreatic Cancer' conditional on the factor 'Vitamin D Levels'. These genes are identified as significant based on the regression model.
Variable  Coefficient  Absolute Coefficient
 SLC11A1     4.496381              4.496381
   SOCS1     2.538056              2.538056
   CD207    -2.522439              2.522439
  LILRB3     2.303307              2.303307
   SPA17    -2.300799              2.300799
      C7    -2.117783              2.117783
 TNFSF15     2.115383              2.115383
   PSMB7     1.656925              1.656925
    RRAD    -1.531091              1.531091
  MAGEA4    -1.400494              1.400494
 HSD11B1     1.316191              1.316191
    C1QA    -0.774620              0.774620
   KLRG1    -0.765016              0.765016
  IFITM2    -0.756385              0.756385
  FLT3LG    -0.732736              0.732736
    CD8B     0.701721              0.701721
    GZMB     0.660355              0.660355
    IRF5     0.635567              0.635567
    SAA1    -0.593955              0.593955
    IL18     0.509133              0.509133
 TNFSF11     0.505211              0.505211
   LAMP1    -0.488527              0.488527
    CDH1     0.475236              0.475236
  CTAGE1     0.353549              0.353549
   NLRP3     0.347683              0.347683
    IL34     0.344019              0.344019
   FCER2     0.310458              0.310458
   IKBKG     0.277052              0.277052
   VEGFC     0.187943              0.187943
  TNFSF4     0.099673              0.099673
    IL10     0.083583              0.083583
     A2M    -0.077122              0.077122
